Empirically-Driven Multiwavelength K-corrections At Low Redshift

K-corrections, conversions between flux in observed bands to flux in rest-frame bands, are critical for comparing galaxies at various redshifts. These corrections often rely on fits to empirical or theoretical spectral energy distribution (SED) templates of galaxies. However, the templates limit reliable K-corrections to regimes where SED models are robust. For instance, the templates are not well-constrained in some bands (e.g., WISE W4), which results in ill-determined K-corrections for these bands. We address this shortcoming by developing an empirically-driven approach to K-corrections as a means to mitigate dependence on SED templates. We perform a polynomial fit for the K-correction as a function of a galaxy's rest-frame color determined in well-constrained bands (e.g., rest-frame (g-r)) and redshift, exploiting the fact that galaxy SEDs can be described as a one parameter family at low redshift (0.01 < z < 0.09). For bands well-constrained by SED templates, our empirically-driven K-corrections are comparable to the SED fitting method of Kcorrect and SED template fitting employed in the GSWLC-M2 catalogue (the updated medium-deep GALEX-SDSS-WISE Legacy Catalogue). However, our method dramatically outperforms the available SED fitting K-corrections for WISE W4. Our method also mitigates incorrect template assumptions and enforces the K-correction to be 0 at z = 0. Our K-corrected photometry and code are publicly available.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
